Extreme & High Synchrotron Peak Blazars beyond 4FGL: The 2BIGB $\rm \gamma$-ray catalogue

This paper presents the results of a $\rm \gamma$-ray likelihood analysis over all the extreme and high synchrotron peak blazars (EHSP & HSP) from the 3HSP catalogue. We investigate 2013 multifrequency positions under the eyes of Fermi Large Area Telescope, considering 11 years of observations in the energy range between 500 MeV to 500 GeV, which results in 1160 $\rm \gamma$-ray signatures detected down to the TS = 9 threshold. The detections include 235 additional sources concerning the Fermi Large Area Telescope Fourth Source Catalog (4FGL), all confirmed via high-energy TS maps, and represent an improvement of ~25% for the number of EHSP & HSP currently described in $\rm \gamma$-rays. We build the $\rm \gamma$-ray spectral energy distribution for all the 1160 2BIGB sources, plot the corresponding $\rm \gamma$-ray logN-logS, and measure their total contribution to the extragalactic gamma-ray background, which reaches up to ~33% at 100 GeV. Also, we show that the $\rm \gamma$-ray detectability improves according to the synchrotron peak flux as represented by the Figure of Merit (FOM) parameter, and note that the search for TeV peaked blazars may benefit from considering HSP and EHSP as a whole, instead of EHSPs only. The 2BIGB acronym stands for `Second Brazil-ICRANet Gamma-ray Blazars' catalogue, and all the broadband models and spectral energy distribution data-points will be available on public data repositories (OpenUniverse, GitHub, and Brazilian Science Data Center-BSDC)

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
